A Tensor-Train Framework for Bayesian Inference in High-Dimensional Systems: Applications to MIMO Detection and Channel Decoding

Bayesian inference in high-dimensional discrete-input additive noise models is a fundamental challenge in communication systems, as the support of the required joint a posteriori probability (APP) mass function grows exponentially with the number of unknown variables. In this work, we propose a tensor-train (TT) framework for tractable, near-optimal Bayesian inference in discrete-input additive noise models. The central insight is that the joint log-APP mass function admits an exact low-rank representation in the TT format, enabling compact storage and efficient computations. To recover symbol-wise APP marginals, we develop a practical inference procedure that approximates the exponential of the log-posterior using a TT-cross algorithm initialized with a truncated Taylor-series. To demonstrate the generality of the approach, we derive explicit low-rank TT constructions for two canonical communication problems: the linear observation model under additive white Gaussian noise (AWGN), applied to multiple-input multiple-output (MIMO) detection, and soft-decision decoding of binary linear block error correcting codes over the binary-input AWGN channel. Numerical results show near-optimal error-rate performance across a wide range of signal-to-noise ratios while requiring only modest TT ranks. These results highlight the potential of tensor-network methods for efficient Bayesian inference in communication systems.

==> numerical_results/M2_N32_results_EP.csv <==
,SNR (dB),SER LMMSE,SER EP
0,-8,0.15,0.1328125
1,-7,0.130625,0.104375
2,-6,0.1053125,0.084375
3,-5,0.09015625,0.05828125
4,-4,0.080625,0.03421875
5,-3,0.0659375,0.01640625
6,-2,0.051890627,0.006015625
7,-1,0.041696876,0.00139375


==> numerical_results/M2_N32_results_sphere_decoder.csv <==
SNR (dB),SER,FER
-8,0.148125,0.96
-7,0.115625,0.87
-6,0.0871875,0.76
-5,0.04625,0.535
-4,0.021484375,0.31
-3,0.0065625,0.136
-2,0.00196875,0.0465
-1,0.000453125,0.0128


==> numerical_results/M2_N32_rmax10_results_tt.csv <==
SNR (dB),SER,FER
-8,0.1490625,0.96
-7,0.115,0.87
-6,0.08546875,0.77
-5,0.04484375,0.53
-4,0.02203125,0.33
-3,0.007125,0.146
-2,0.001890625,0.0455
-1,0.000471875,0.0133


==> numerical_results/M2_N32_rmax10_results_tt_multifuncrs.csv <==
SNR (dB),SER,FER
-8,0.12806,0.96
-7,0.098625,0.91
-6,0.072625,0.81
-5,0.043125,0.555
-4,0.022578125,0.3675
-3,0.007625,0.159
-2,0.001890625,0.0455
-1,0.00045,0.0131


==> numerical_results/M2_N64_results_EP.csv <==
,SNR (dB),SER LMMSE,SER EP
0,-11,0.1384375,0.12765625
1,-10,0.11984375,0.1046875
2,-9,0.10703125,0.08171875
3,-8,0.09125,0.054375
4,-7,0.07546875,0.03015625
5,-6,0.0628125,0.01296875
6,-5,0.050625,0.0028125
7,-4,0.040625,0.0003125


==> numerical_results/M2_N64_results_sphere_decoder.csv <==
SNR (dB),SER,FER
-12,0.16484375,1
-11,0.145,1
-10,0.108671875,0.985
-9,0.08078125,0.935
-8,0.040078125,0.73
-7,0.016140625,0.476
-6,0.00484375,0.208
-5,0.00118125,0.0656


==> numerical_results/M2_N64_rmax10_results_tt.csv <==
SNR (dB),SER,FER
-11,0.143810483870968,1
-10,0.113515625,0.99
-9,0.080859375,0.94
-8,0.041171875,0.735
-7,0.017171875,0.483
-6,0.005234375,0.218
-5,0.0011953125,0.0661


==> numerical_results/M2_N64_rmax10_results_tt_multifuncrs.csv <==
SNR (dB),SER,FER
-11,0.128625,1
-10,0.102729,0.995
-9,0.0728125,0.955
-8,0.0408984375,0.78
-7,0.017640625,0.509
-6,0.005359375,0.223
-5,0.001421875,0.0676


==> numerical_results/M4_N16_results_EP.csv <==
,SNR (dB),SER LMMSE,SER EP
0,5.0,0.230625,0.166875
1,6.0,0.205625,0.123125
2,7.0,0.185,0.085625
3,8.0,0.158125,0.055625
4,9.0,0.13875,0.023125
5,10.0,0.123125,0.00875
6,11.0,0.108125,0.00375


==> numerical_results/M4_N16_results_sphere_decoder.csv <==
SNR (dB),SER,FER
5,0.151041666666667,0.643333333333333
6,0.10015625,0.445
7,0.045375,0.224
8,0.01628125,0.0915
9,0.0041125,0.0308
10,0.001325,0.0096


==> numerical_results/M4_N16_rmax12_results_tt_multifuncrs.csv <==
SNR (dB),SER,FER
5,0.153125,0.766666666666667
6,0.100625,0.5375
7,0.04925,0.295
8,0.01721875,0.1135
9,0.0048625,0.0372
10,0.00285625,0.0137


==> numerical_results/M4_N16_rmax16_results_tt_multifuncrs.csv <==
SNR (dB),SER,FER
5,0.153125,0.766666666666667
6,0.100625,0.5375
7,0.04875,0.294
8,0.01721875,0.1135
9,0.0051875,0.0376
10,0.00216875,0.0124


==> numerical_results/M4_N16_rmax20_results_tt_multifuncrs.csv <==
SNR (dB),SER,FER
5,0.153333333333333,0.766666666666667
6,0.100625,0.5375
7,0.04875,0.294
8,0.01721875,0.1135
9,0.0047875,0.037
10,0.0019125,0.0118


==> numerical_results/M4_N16_rmax30_results_tt.csv <==
SNR (dB),SER,FER
5,0.145416666666667,0.71
6,0.09546875,0.4975
7,0.04575,0.271
8,0.01584375,0.1035
9,0.004475,0.0344
10,0.0015625,0.0107


==> numerical_results/M4_N16_rmax30_results_tt_multifuncrs.csv <==
SNR (dB),SER,FER
5,0.153333333333333,0.766666666666667
6,0.100625,0.5375
7,0.04875,0.294
8,0.01721875,0.1135
9,0.0047875,0.037
10,0.001675,0.0113


==> numerical_results/M4_N16_rmax6_results_tt_multifuncrs.csv <==
SNR (dB),SER,FER
5,0.153333333333333,0.766666666666667
6,0.100625,0.5375
7,0.04925,0.295
8,0.018,0.115
9,0.0057125,0.039
10,0.00379375,0.016


==> numerical_results/M4_N16_rmax8_results_tt_multifuncrs.csv <==
SNR (dB),SER,FER
5,0.153125,0.766666666666667
6,0.100625,0.5375
7,0.04875,0.294
8,0.01721875,0.1135
9,0.0052875,0.0382
10,0.003075,0.0148


==> numerical_results/M4_N32_results_EP.csv <==
,SNR (dB),SER LMMSE,SER EP
0,2.0,0.258125,0.190625
1,3.0,0.23125,0.15
2,4.0,0.2053125,0.09625
3,5.0,0.1765625,0.04375
4,6.0,0.1565625,0.013125
5,7.0,0.135625,0.0046875


==> numerical_results/M4_N32_results_sphere_decoder.csv <==
SNR (dB),SER,FER
2,0.1859375,0.855
3,0.09015625,0.5775
4,0.0286458333333333,0.283333333333333
5,0.005625,0.092
6,0.00084375,0.0194
7,0.00015625,0.0046


==> numerical_results/M4_N32_rmax40_results_tt.csv <==
SNR (dB),SER
2,0.2003125
3,0.0940937
4,0.0292875
5,0.0076065
6,0.0022375


==> numerical_results/M4_N32_rmax40_results_tt_multifuncrs.csv <==
SNR (dB),SER,FER
2,0.15875,0.91
3,0.089922,0.6675
4,0.032469,0.343333333333333
5,0.009302,0.123
6,0.003364,0.0458


==> numerical_results/hist_data.csv <==
x,c1,c2,c3,c4
0,0.002,0.0255555555555556,0.1598,0.34814
11.2,0.002,0.0255555555555556,0.1598,0.34814
11.2,0.012,0.231111111111111,0.54625,0.57808
22.4,0.012,0.231111111111111,0.54625,0.57808
22.4,0.015,0.0864444444444444,0.0451,0.00325
33.6,0.015,0.0864444444444444,0.0451,0.00325
33.6,0.011,0.0324444444444444,0.0146,0.00417
44.8,0.011,0.0324444444444444,0.0146,0.00417
44.8,0.004,0.0257777777777778,0.0106,0.00578
56,0.004,0.0257777777777778,0.0106,0.00578
56,0.009,0.02,0.01455,0.00724
67.2,0.009,0.02,0.01455,0.00724
67.2,0.003,0.0166666666666667,0.01115,0.00564
78.4,0.003,0.0166666666666667,0.01115,0.00564
78.4,0.005,0.0142222222222222,0.0081,0.00639
89.6,0.005,0.0142222222222222,0.0081,0.00639
89.6,0.006,0.0111111111111111,0.0087,0.00623
100.8,0.006,0.0111111111111111,0.0087,0.00623
100.8,0.005,0.00955555555555555,0.00995,0.00505
112,0.005,0.00955555555555555,0.00995,0.00505
112,0.001,0.0102222222222222,0.013,0.00459
123.2,0.001,0.0102222222222222,0.013,0.00459
123.2,0.003,0.00977777777777778,0.01395,0.00301
134.4,0.003,0.00977777777777778,0.01395,0.00301
134.4,0.006,0.0115555555555556,0.01335,0.00228
145.6,0.006,0.0115555555555556,0.01335,0.00228
145.6,0.001,0.0133333333333333,0.00675,0.00198
156.8,0.001,0.0133333333333333,0.00675,0.00198
156.8,0.004,0.0102222222222222,0.0053,0.00189
168,0.004,0.0102222222222222,0.0053,0.00189
168,0.005,0.00777777777777778,0.00515,0.00156
179.2,0.005,0.00777777777777778,0.00515,0.00156
179.2,0.006,0.00933333333333333,0.0046,0.00141
190.4,0.006,0.00933333333333333,0.0046,0.00141
190.4,0.001,0.00977777777777778,0.00455,0.00145
201.6,0.001,0.00977777777777778,0.00455,0.00145
201.6,0.004,0.00933333333333333,0.00425,0.00133
212.8,0.004,0.00933333333333333,0.00425,0.00133
212.8,0.001,0.00777777777777778,0.0035,0.00097
224,0.001,0.00777777777777778,0.0035,0.00097
224,0.005,0.008,0.0044,0.00111
235.2,0.005,0.008,0.0044,0.00111
235.2,0.001,0.00555555555555556,0.0045,0.00087
246.4,0.001,0.00555555555555556,0.0045,0.00087
246.4,0.005,0.00755555555555556,0.0049,0.00092
257.6,0.005,0.00755555555555556,0.0049,0.00092
257.6,0.001,0.00444444444444444,0.0043,0.00055
268.8,0.001,0.00444444444444444,0.0043,0.00055
268.8,0.004,0.00755555555555556,0.00335,0.00063
280,0.004,0.00755555555555556,0.00335,0.00063
280,0.001,0.00488888888888889,0.00255,0.00058
291.2,0.001,0.00488888888888889,0.00255,0.00058
291.2,0.003,0.00555555555555556,0.00285,0.00058
302.4,0.003,0.00555555555555556,0.00285,0.00058
302.4,0.005,0.00511111111111111,0.00235,0.00043
313.6,0.005,0.00511111111111111,0.00235,0.00043
313.6,0.003,0.00755555555555556,0.00245,0.00042
324.8,0.003,0.00755555555555556,0.00245,0.00042
324.8,0.002,0.00444444444444444,0.0026,0.00033
336,0.002,0.00444444444444444,0.0026,0.00033
336,0.007,0.00533333333333333,0.00255,0.00039
347.2,0.007,0.00533333333333333,0.00255,0.00039
347.2,0.003,0.00622222222222222,0.00215,0.00027
358.4,0.003,0.00622222222222222,0.00215,0.00027
358.4,0.003,0.00577777777777778,0.002,0.00025
369.6,0.003,0.00577777777777778,0.002,0.00025
369.6,0.004,0.00488888888888889,0.0019,0.00025
380.8,0.004,0.00488888888888889,0.0019,0.00025
380.8,0.002,0.00622222222222222,0.0016,0.0002
392,0.002,0.00622222222222222,0.0016,0.0002
392,0.002,0.00488888888888889,0.0028,0.00022
403.2,0.002,0.00488888888888889,0.0028,0.00022
403.2,0.002,0.00355555555555556,0.00245,0.00022
414.4,0.002,0.00355555555555556,0.00245,0.00022
414.4,0.002,0.00333333333333333,0.0022,8e-05
425.6,0.002,0.00333333333333333,0.0022,8e-05
425.6,0.004,0.00466666666666667,0.0018,0.00015
436.8,0.004,0.00466666666666667,0.0018,0.00015
436.8,0.007,0.00533333333333333,0.0017,8e-05
448,0.007,0.00533333333333333,0.0017,8e-05
448,0.001,0.00377777777777778,0.0019,7e-05
459.2,0.001,0.00377777777777778,0.0019,7e-05
459.2,0.003,0.00466666666666667,0.0027,7e-05
470.4,0.003,0.00466666666666667,0.0027,7e-05
470.4,0.004,0.00244444444444444,0.0017,0.0001
481.6,0.004,0.00244444444444444,0.0017,0.0001
481.6,0.004,0.00733333333333333,0.0017,7e-05
492.8,0.004,0.00733333333333333,0.0017,7e-05
492.8,0.004,0.00444444444444444,0.0018,9e-05
504,0.004,0.00444444444444444,0.0018,9e-05
504,0.004,0.00533333333333333,0.00185,1e-05
515.2,0.004,0.00533333333333333,0.00185,1e-05
515.2,0.005,0.00488888888888889,0.0017,5e-05
526.4,0.005,0.00488888888888889,0.0017,5e-05
526.4,0.004,0.00488888888888889,0.0014,6e-05
537.6,0.004,0.00488888888888889,0.0014,6e-05
537.6,0.003,0.00311111111111111,0.00095,8e-05
548.8,0.003,0.00311111111111111,0.00095,8e-05
548.8,0.004,0.004,0.00115,1e-05
560,0.004,0.004,0.00115,1e-05
560,0.003,0.004,0.00075,4e-05
571.2,0.003,0.004,0.00075,4e-05
571.2,0.003,0.00377777777777778,0.00095,7e-05
582.4,0.003,0.00377777777777778,0.00095,7e-05
582.4,0.003,0.00222222222222222,0.0009,1e-06
593.6,0.003,0.00222222222222222,0.0009,1e-06
593.6,0.001,0.004,0.0007,2e-05
604.8,0.001,0.004,0.0007,2e-05
604.8,0.007,0.00533333333333333,0.0011,1e-05
616,0.007,0.00533333333333333,0.0011,1e-05
616,0.001,0.00466666666666667,0.00105,1e-05
627.2,0.001,0.00466666666666667,0.00105,1e-05
627.2,0.002,0.00377777777777778,0.00065,4e-05
638.4,0.002,0.00377777777777778,0.00065,4e-05
638.4,0.004,0.00244444444444444,0.0005,1e-05
649.6,0.004,0.00244444444444444,0.0005,1e-05
649.6,0.001,0.006,0.0005,1e-05
660.8,0.001,0.006,0.0005,1e-05
660.8,0.001,0.00311111111111111,0.0008,2e-05
672,0.001,0.00311111111111111,0.0008,2e-05
672,0.003,0.00622222222222222,0.0011,3e-05
683.2,0.003,0.00622222222222222,0.0011,3e-05
683.2,0.003,0.00333333333333333,0.00075,1e-05
694.4,0.003,0.00333333333333333,0.00075,1e-05
694.4,0.003,0.00466666666666667,0.00065,1e-06
705.6,0.003,0.00466666666666667,0.00065,1e-06
705.6,0.003,0.00533333333333333,0.00085,1e-06
716.8,0.003,0.00533333333333333,0.00085,1e-06
716.8,0.004,0.004,0.00045,3e-05
728,0.004,0.004,0.00045,3e-05
728,0.003,0.00533333333333333,0.0009,1e-06
739.2,0.003,0.00533333333333333,0.0009,1e-06
739.2,0.003,0.00377777777777778,0.0006,1e-06
750.4,0.003,0.00377777777777778,0.0006,1e-06
750.4,0.009,0.00333333333333333,0.00025,2e-05
761.6,0.009,0.00333333333333333,0.00025,2e-05
761.6,0.003,0.00355555555555556,0.0006,1e-06
772.8,0.003,0.00355555555555556,0.0006,1e-06
772.8,0.005,0.00333333333333333,0.00065,2e-05
784,0.005,0.00333333333333333,0.00065,2e-05
784,0.003,0.00333333333333333,0.00075,1e-06
795.2,0.003,0.00333333333333333,0.00075,1e-06
795.2,0.004,0.00244444444444444,0.0003,1e-06
806.4,0.004,0.00244444444444444,0.0003,1e-06
806.4,0.011,0.004,0.00065,3e-05
817.6,0.011,0.004,0.00065,3e-05
817.6,0.006,0.00422222222222222,0.0004,1e-06
828.8,0.006,0.00422222222222222,0.0004,1e-06
828.8,0.007,0.006,0.0004,1e-06
840,0.007,0.006,0.0004,1e-06
840,0.007,0.00422222222222222,0.00025,1e-06
851.2,0.007,0.00422222222222222,0.00025,1e-06
851.2,0.008,0.00622222222222222,0.0003,1e-06
862.4,0.008,0.00622222222222222,0.0003,1e-06
862.4,0.007,0.004,0.0004,1e-06
873.6,0.007,0.004,0.0004,1e-06
873.6,0.003,0.00555555555555556,0.0004,1e-06
884.8,0.003,0.00555555555555556,0.0004,1e-06
884.8,0.006,0.00466666666666667,0.0005,1e-06
896,0.006,0.00466666666666667,0.0005,1e-06
896,0.006,0.00511111111111111,0.0005,1e-06
907.2,0.006,0.00511111111111111,0.0005,1e-06
907.2,0.009,0.00333333333333333,0.00055,1e-06
918.4,0.009,0.00333333333333333,0.00055,1e-06
918.4,0.008,0.00488888888888889,0.0002,2e-05
929.6,0.008,0.00488888888888889,0.0002,2e-05
929.6,0.007,0.00666666666666667,0.0001,1e-06
940.8,0.007,0.00666666666666667,0.0001,1e-06
940.8,0.005,0.00533333333333333,0.0003,1e-06
952,0.005,0.00533333333333333,0.0003,1e-06
952,0.011,0.006,0.00035,1e-05
963.2,0.011,0.006,0.00035,1e-05
963.2,0.006,0.00555555555555556,0.00035,1e-06
974.4,0.006,0.00555555555555556,0.00035,1e-06
974.4,0.009,0.00888888888888889,0.00015,1e-06
985.6,0.009,0.00888888888888889,0.00015,1e-06
985.6,0.011,0.00444444444444444,0.00025,1e-06
996.8,0.011,0.00444444444444444,0.00025,1e-06
996.8,0.011,0.006,0.00025,1e-06
1008,0.011,0.006,0.00025,1e-06
1008,0.012,0.006,0.0003,1e-06
1019.2,0.012,0.006,0.0003,1e-06
1019.2,0.011,0.00444444444444444,0.00015,1e-06
1030.4,0.011,0.00444444444444444,0.00015,1e-06
1030.4,0.019,0.00355555555555556,0.00035,1e-06
1041.6,0.019,0.00355555555555556,0.00035,1e-06
1041.6,0.013,0.00844444444444444,0.0002,1e-06
1052.8,0.013,0.00844444444444444,0.0002,1e-06
1052.8,0.027,0.00888888888888889,0.00015,1e-06
1064,0.027,0.00888888888888889,0.00015,1e-06
1064,0.025,0.00733333333333333,0.0003,1e-05
1075.2,0.025,0.00733333333333333,0.0003,1e-05
1075.2,0.022,0.00911111111111111,5e-05,1e-06
1086.4,0.022,0.00911111111111111,5e-05,1e-06
1086.4,0.032,0.00933333333333333,0.00015,1e-06
1097.6,0.032,0.00933333333333333,0.00015,1e-06
1097.6,0.06,0.0108888888888889,0.00015,1e-06
1108.8,0.06,0.0108888888888889,0.00015,1e-06
1108.8,0.363,0.0211111111111111,0.0001,1e-06
1120,0.363,0.0211111111111111,0.0001,1e-06

